Adversarial Reinforcement Learning for Detecting False Data Injection Attacks in Vehicular Routing

In modern transportation networks, adversaries can manipulate routing algorithms using false data injection attacks, such as simulating heavy traffic with multiple devices running crowdsourced navigation applications, to mislead vehicles toward suboptimal routes and increase congestion. To address these threats, we formulate a strategically zero-sum game between an attacker, who injects such perturbations, and a defender, who detects anomalies based on the observed travel times of network edges. We propose a computational method based on multi-agent reinforcement learning to compute a Nash equilibrium of this game, providing an optimal detection strategy, which ensures that total travel time remains within a worst-case bound, even in the presence of an attack. We present an extensive experimental evaluation that demonstrates the robustness and practical benefits of our approach, providing a powerful framework to improve the resilience of transportation networks against false data injection. In particular, we show that our approach yields approximate equilibrium policies and significantly outperforms baselines for both the attacker and the defender.

==> figures/game.tikz <==
\tikzstyle{environment} = [draw, fill=gray!20, rectangle, 
            minimum height=4em, minimum width=4em, rounded corners]
\tikzstyle{agent} = [draw, fill=gray!10, rectangle, minimum height=2em, minimum width=4em, rounded corners]

\begin{tikzpicture}[auto, node distance=2cm,>=latex']

    \node [environment] (env) {Environment};
    \node [agent, right=1.2cm of env] (attacker) {$p$};
    \node [agent, left=1.2cm of env] (defender) {$\bar{p}$};



    \begin{pgfonlayer}{background}
        \path (env.west |- env.north)+(-0.5,0.8) node (a) {};
        \path (env.south -| attacker.east)+(0.5,-0.8) node (b) {};
        \path[rounded corners, draw=black!90, dashed, opacity=0.5] (a) rectangle (b);
    
        \path (defender.west |- env.north)+(-0.5,0.5) node (a) {};
        \path (env.south -| env.east)+(0.5,-0.5) node (b) {};
        \path[rounded corners, draw=black!90, dashed, opacity=0.5] (a) rectangle (b);
    \end{pgfonlayer}
    
    \draw [<-,=>{Stealth[scale=2]}, draw] (env.west)+(-0.5,0.7) -| (defender.30) node [above=0.5,right=0.1] {$a_{\bar{p}}^t$};
    \draw [->,=>{Stealth[scale=2]}, draw] (env.west)+(-0.5,-0.7) -|  (defender.330) node [below=0.5,right=0.1] {$o_{\bar{p}}^t$};

    \draw [->,=>{Stealth[scale=2]}, draw] (env.east)+(0.5,0.7) -| (attacker.150) node [above=0.5,left=0.1] {$o^t_p$};
    \draw [<-, =>{Stealth[scale=2]}, draw] (env.east)+(0.5,-0.7) -| (attacker.210) node [below=0.5,left=0.1] {$a^t_p$};

    \path (defender.south)+(0.0,-0.3) node [below] (def_policy) {$\sigma_{\bar{p}}^*$};
    \draw [->,=>{Stealth[scale=2]}, draw] (def_policy) -- (defender);

    \path (attacker.north)+(0.0,0.45) node [above] (at_policy) {$\sigma_{p}^*$};
    \draw [->,=>{Stealth[scale=2]}, draw] (at_policy) -- (attacker); 

\end{tikzpicture}


==> new_plots/3x2/payoff_comparison_all.tikz <==
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xmin=0.5, xmax=9.5,
xtick style={color=black},
xtick={1,2,3,4,5,6,7,8,9},
xticklabel style={rotate=70.0},
xticklabels={
    \textit{Nominal},
    \textcolor{solution}{Our Approach},
    \textcolor{attack}{Gaussian-1},
    \textcolor{attack}{Gaussian-2},
    \textcolor{attack}{Gaussian-3},
    \textcolor{attack}{Gaussian-4},
    \textcolor{attack}{Greedy},
    \textcolor{defense}{No Defense},
    \textcolor{defense}{Bayesian}    
},
y grid style={darkgray176},
ylabel={Total Travel Time},
ymajorgrids,
ymin=32493.423540097, ymax=405084.711906447,
yminorgrids,
ytick style={color=black}
]
\addplot [black]
table {%
0.75 80218.2272800043
1.25 80218.2272800043
1.25 100765.094790916
0.75 100765.094790916
0.75 80218.2272800043
};
\addplot [black]
table {%
1 80218.2272800043
1 66861.6361530838
};
\addplot [black]
table {%
1 100765.094790916
1 123208.116488502
};
\addplot [black]
table {%
0.875 66861.6361530838
1.125 66861.6361530838
};
\addplot [black]
table {%
0.875 123208.116488502
1.125 123208.116488502
};
\addplot [black]
table {%
1.75 109255.131350181
2.25 109255.131350181
2.25 133358.236799485
1.75 133358.236799485
1.75 109255.131350181
};
\addplot [black]
table {%
2 109255.131350181
2 73636.4578329232
};
\addplot [black]
table {%
2 133358.236799485
2 168725.699621372
};
\addplot [black]
table {%
1.875 73636.4578329232
2.125 73636.4578329232
};
\addplot [black]
table {%
1.875 168725.699621372
2.125 168725.699621372
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
2 187398.265644713
2 186066.774297116
};
\addplot [black]
table {%
2.75 69876.8133808768
3.25 69876.8133808768
3.25 90725.7466707475
2.75 90725.7466707475
2.75 69876.8133808768
};
\addplot [black]
table {%
3 69876.8133808768
3 58418.8720071332
};
\addplot [black]
table {%
3 90725.7466707475
3 119247.825395855
};
\addplot [black]
table {%
2.875 58418.8720071332
3.125 58418.8720071332
};
\addplot [black]
table {%
2.875 119247.825395855
3.125 119247.825395855
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
3 126189.599332268
};
\addplot [black]
table {%
3.75 75031.9559382819
4.25 75031.9559382819
4.25 96169.4782405287
3.75 96169.4782405287
3.75 75031.9559382819
};
\addplot [black]
table {%
4 75031.9559382819
4 50890.829964411
};
\addplot [black]
table {%
4 96169.4782405287
4 124182.773010256
};
\addplot [black]
table {%
3.875 50890.829964411
4.125 50890.829964411
};
\addplot [black]
table {%
3.875 124182.773010256
4.125 124182.773010256
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
4 146237.423626616
4 128061.413136716
};
\addplot [black]
table {%
4.75 78117.4609804373
5.25 78117.4609804373
5.25 94959.9902718586
4.75 94959.9902718586
4.75 78117.4609804373
};
\addplot [black]
table {%
5 78117.4609804373
5 61049.1204131052
};
\addplot [black]
table {%
5 94959.9902718586
5 115848.870766317
};
\addplot [black]
table {%
4.875 61049.1204131052
5.125 61049.1204131052
};
\addplot [black]
table {%
4.875 115848.870766317
5.125 115848.870766317
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
5 52430.4141867757
5 130358.315123273
};
\addplot [black]
table {%
5.75 63259.2284531023
6.25 63259.2284531023
6.25 83326.7158424414
5.75 83326.7158424414
5.75 63259.2284531023
};
\addplot [black]
table {%
6 63259.2284531023
6 49429.3911931129
};
\addplot [black]
table {%
6 83326.7158424414
6 107452.913527584
};
\addplot [black]
table {%
5.875 49429.3911931129
6.125 49429.3911931129
};
\addplot [black]
table {%
5.875 107452.913527584
6.125 107452.913527584
};
\addplot [black]
table {%
6.75 79529.0620824994
7.25 79529.0620824994
7.25 101030.475241341
6.75 101030.475241341
6.75 79529.0620824994
};
\addplot [black]
table {%
7 79529.0620824994
7 63844.9505247901
};
\addplot [black]
table {%
7 101030.475241341
7 132767.751804193
};
\addplot [black]
table {%
6.875 63844.9505247901
7.125 63844.9505247901
};
\addplot [black]
table {%
6.875 132767.751804193
7.125 132767.751804193
};
\addplot [black]
table {%
7.75 195229.981225909
8.25 195229.981225909
8.25 274210.865354476
7.75 274210.865354476
7.75 195229.981225909
};
\addplot [black]
table {%
8 195229.981225909
8 131978.823852101
};
\addplot [black]
table {%
8 274210.865354476
8 388148.744253431
};
\addplot [black]
table {%
7.875 131978.823852101
8.125 131978.823852101
};
\addplot [black]
table {%
7.875 388148.744253431
8.125 388148.744253431
};
\addplot [black]
table {%
8.75 119565.448471427
9.25 119565.448471427
9.25 161793.562306586
8.75 161793.562306586
8.75 119565.448471427
};
\addplot [black]
table {%
9 119565.448471427
9 83967.9290575031
};
\addplot [black]
table {%
9 161793.562306586
9 219038.71455975
};
\addplot [black]
table {%
8.875 83967.9290575031
9.125 83967.9290575031
};
\addplot [black]
table {%
8.875 219038.71455975
9.125 219038.71455975
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
9 245379.922855347
9 230660.586055131
9 233701.757717842
};
\addplot [semithick, black, dashed]
table {%
1.5 2429095.9814477
1.5 8788195.98791866
};
\addplot [semithick, black, dashed]
table {%
2.5 32493.423540097
2.5 405084.711906447
};
\addplot [semithick, black, dashed]
table {%
7.5 32493.423540097
7.5 405084.711906447
};
\addplot [darkorange25512714]
table {%
0.75 90612.2241995678
1.25 90612.2241995678
};
\addplot [darkorange25512714]
table {%
1.75 123555.440547496
2.25 123555.440547496
};
\addplot [darkorange25512714]
table {%
2.75 78066.9185323797
3.25 78066.9185323797
};
\addplot [darkorange25512714]
table {%
3.75 85182.6020145945
4.25 85182.6020145945
};
\addplot [darkorange25512714]
table {%
4.75 85745.6856731472
5.25 85745.6856731472
};
\addplot [darkorange25512714]
table {%
5.75 73450.4254640072
6.25 73450.4254640072
};
\addplot [darkorange25512714]
table {%
6.75 90295.3341739217
7.25 90295.3341739217
};
\addplot [darkorange25512714]
table {%
7.75 241103.366276265
8.25 241103.366276265
};
\addplot [darkorange25512714]
table {%
8.75 143315.877421778
9.25 143315.877421778
};
\end{axis}

\end{tikzpicture}


==> new_plots/5x4/payoff_comparison_all.tikz <==
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xmin=0.5, xmax=9.5,
xtick style={color=black},
xtick={1,2,3,4,5,6,7,8,9},
xticklabel style={rotate=70.0},
xticklabels={
    \textit{Nominal},
    \textcolor{solution}{Our Approach},
    \textcolor{attack}{Gaussian-1},
    \textcolor{attack}{Gaussian-2},
    \textcolor{attack}{Gaussian-3},
    \textcolor{attack}{Gaussian-4},
    \textcolor{attack}{Greedy},
    \textcolor{defense}{No Defense},
    \textcolor{defense}{Bayesian}   
},
y grid style={darkgray176},
ymajorgrids,
ymin=2634918.40965475, ymax=9678227.43016557,
yminorgrids,
ytick style={color=black},
ytick={2000000,3000000,4000000,5000000,6000000,7000000,8000000,9000000,10000000},
yticklabels={2,3,4,5,6,7,8,9,10}
]
\addplot [black]
table {%
0.75 3508090.23911548
1.25 3508090.23911548
1.25 3865740.00937107
0.75 3865740.00937107
0.75 3508090.23911548
};
\addplot [black]
table {%
1 3508090.23911548
1 3273779.53058983
};
\addplot [black]
table {%
1 3865740.00937107
1 4283521.69604758
};
\addplot [black]
table {%
0.875 3273779.53058983
1.125 3273779.53058983
};
\addplot [black]
table {%
0.875 4283521.69604758
1.125 4283521.69604758
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
1 4581506.03354404
};
\addplot [black]
table {%
1.75 4384452.33803144
2.25 4384452.33803144
2.25 4714164.61602186
1.75 4714164.61602186
1.75 4384452.33803144
};
\addplot [black]
table {%
2 4384452.33803144
2 3993765.56469717
};
\addplot [black]
table {%
2 4714164.61602186
2 5127522.10985213
};
\addplot [black]
table {%
1.875 3993765.56469717
2.125 3993765.56469717
};
\addplot [black]
table {%
1.875 5127522.10985213
2.125 5127522.10985213
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
2 3883649.0775693
2 5431164.24390247
2 5267469.96433337
2 5413157.85740941
2 6888839.56653197
};
\addplot [black]
table {%
2.75 3607950.81128035
3.25 3607950.81128035
3.25 3881748.98740067
2.75 3881748.98740067
2.75 3607950.81128035
};
\addplot [black]
table {%
3 3607950.81128035
3 3369352.68187016
};
\addplot [black]
table {%
3 3881748.98740067
3 4178337.37026655
};
\addplot [black]
table {%
2.875 3369352.68187016
3.125 3369352.68187016
};
\addplot [black]
table {%
2.875 4178337.37026655
3.125 4178337.37026655
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
3 3178738.52424139
3 4297746.94012249
};
\addplot [black]
table {%
3.75 3543248.1528722
4.25 3543248.1528722
4.25 3893376.67049426
3.75 3893376.67049426
3.75 3543248.1528722
};
\addplot [black]
table {%
4 3543248.1528722
4 3274441.70823441
};
\addplot [black]
table {%
4 3893376.67049426
4 4381734.84181401
};
\addplot [black]
table {%
3.875 3274441.70823441
4.125 3274441.70823441
};
\addplot [black]
table {%
3.875 4381734.84181401
4.125 4381734.84181401
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
4 4427343.65762196
};
\addplot [black]
table {%
4.75 3459798.12335887
5.25 3459798.12335887
5.25 3758176.14330814
4.75 3758176.14330814
4.75 3459798.12335887
};
\addplot [black]
table {%
5 3459798.12335887
5 3055169.74974331
};
\addplot [black]
table {%
5 3758176.14330814
5 4174427.14035919
};
\addplot [black]
table {%
4.875 3055169.74974331
5.125 3055169.74974331
};
\addplot [black]
table {%
4.875 4174427.14035919
5.125 4174427.14035919
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
5 4230934.85679225
};
\addplot [black]
table {%
5.75 3818234.5238216
6.25 3818234.5238216
6.25 4263500.72170206
5.75 4263500.72170206
5.75 3818234.5238216
};
\addplot [black]
table {%
6 3818234.5238216
6 3395243.07304167
};
\addplot [black]
table {%
6 4263500.72170206
6 4623709.72959556
};
\addplot [black]
table {%
5.875 3395243.07304167
6.125 3395243.07304167
};
\addplot [black]
table {%
5.875 4623709.72959556
6.125 4623709.72959556
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
6 5150860.89372399
};
\addplot [black]
table {%
6.75 3141869.7762254
7.25 3141869.7762254
7.25 3372065.09880574
6.75 3372065.09880574
6.75 3141869.7762254
};
\addplot [black]
table {%
7 3141869.7762254
7 2955068.81967797
};
\addplot [black]
table {%
7 3372065.09880574
7 3645471.51100229
};
\addplot [black]
table {%
6.875 2955068.81967797
7.125 2955068.81967797
};
\addplot [black]
table {%
6.875 3645471.51100229
7.125 3645471.51100229
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
7 3733317.43621038
7 3773613.74408236
7 3860055.66844798
};
\addplot [black]
table {%
7.75 8076608.18606289
8.25 8076608.18606289
8.25 8547668.54621199
7.75 8547668.54621199
7.75 8076608.18606289
};
\addplot [black]
table {%
8 8076608.18606289
8 7573923.20051309
};
\addplot [black]
table {%
8 8547668.54621199
8 9156079.60536555
};
\addplot [black]
table {%
7.875 7573923.20051309
8.125 7573923.20051309
};
\addplot [black]
table {%
7.875 9156079.60536555
8.125 9156079.60536555
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
8 9358077.02014235
};
\addplot [black]
table {%
8.75 4871023.49490912
9.25 4871023.49490912
9.25 5387101.57140044
8.75 5387101.57140044
8.75 4871023.49490912
};
\addplot [black]
table {%
9 4871023.49490912
9 4347077.58687917
};
\addplot [black]
table {%
9 5387101.57140044
9 5839352.65811769
};
\addplot [black]
table {%
8.875 4347077.58687917
9.125 4347077.58687917
};
\addplot [black]
table {%
8.875 5839352.65811769
9.125 5839352.65811769
};
\addplot [semithick, black, dashed]
table {%
1.5 2429095.9814477
1.5 9788195.98791866
};
\addplot [semithick, black, dashed]
table {%
2.5 2634918.40965475
2.5 9678227.43016557
};
\addplot [semithick, black, dashed]
table {%
7.5 2634918.40965475
7.5 9678227.43016557
};
\addplot [darkorange25512714]
table {%
0.75 3676758.82740476
1.25 3676758.82740476
};
\addplot [darkorange25512714]
table {%
1.75 4520287.0812612
2.25 4520287.0812612
};
\addplot [darkorange25512714]
table {%
2.75 3732890.89491753
3.25 3732890.89491753
};
\addplot [darkorange25512714]
table {%
3.75 3765859.25613775
4.25 3765859.25613775
};
\addplot [darkorange25512714]
table {%
4.75 3610610.88350528
5.25 3610610.88350528
};
\addplot [darkorange25512714]
table {%
5.75 3958198.42677597
6.25 3958198.42677597
};
\addplot [darkorange25512714]
table {%
6.75 3228127.13845526
7.25 3228127.13845526
};
\addplot [darkorange25512714]
table {%
7.75 8305546.64674582
8.25 8305546.64674582
};
\addplot [darkorange25512714]
table {%
8.75 5194309.80700837
9.25 5194309.80700837
};
\end{axis}

\end{tikzpicture}


==> new_plots/sf/payoff_comparison_all.tikz <==
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xmin=0.5, xmax=9.5,
xtick style={color=black},
xtick={1,2,3,4,5,6,7,8,9},
xticklabel style={rotate=70.0},
xticklabels={
    \textit{Nominal},
    \textcolor{solution}{Our Approach},
    \textcolor{attack}{Gaussian-1},
    \textcolor{attack}{Gaussian-2},
    \textcolor{attack}{Gaussian-3},
    \textcolor{attack}{Gaussian-4},
    \textcolor{attack}{Greedy},
    \textcolor{defense}{No Defense},
    \textcolor{defense}{Bayesian}  
},
y grid style={darkgray176},
ymajorgrids,
ymin=2429095.9814477, ymax=8788195.98791867,
yminorgrids,
ytick style={color=black},
ytick={2000000,3000000,4000000,5000000,6000000,7000000,8000000,9000000},
yticklabels={2,3,4,5,6,7,8,9}
]
\addplot [black]
table {%
0.75 3527055.6158886
1.25 3527055.6158886
1.25 3710637.530739
0.75 3710637.530739
0.75 3527055.6158886
};
\addplot [black]
table {%
1 3527055.6158886
1 3337208.97911485
};
\addplot [black]
table {%
1 3710637.530739
1 3933989.9055442
};
\addplot [black]
table {%
0.875 3337208.97911485
1.125 3337208.97911485
};
\addplot [black]
table {%
0.875 3933989.9055442
1.125 3933989.9055442
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
1 4022521.13865945
1 4186427.65890437
1 3995166.39286837
1 4487435.36428184
};
\addplot [black]
table {%
1.75 4861972.19679018
2.25 4861972.19679018
2.25 5151400.10048878
1.75 5151400.10048878
1.75 4861972.19679018
};
\addplot [black]
table {%
2 4861972.19679018
2 4502463.03083044
};
\addplot [black]
table {%
2 5151400.10048878
2 5578849.36501672
};
\addplot [black]
table {%
1.875 4502463.03083044
2.125 4502463.03083044
};
\addplot [black]
table {%
1.875 5578849.36501672
2.125 5578849.36501672
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
2 5615768.51573273
2 5671048.38906697
2 5615225.33681731
};
\addplot [black]
table {%
2.75 3065148.81590454
3.25 3065148.81590454
3.25 3218369.945617
2.75 3218369.945617
2.75 3065148.81590454
};
\addplot [black]
table {%
3 3065148.81590454
3 2881977.497676
};
\addplot [black]
table {%
3 3218369.945617
3 3419767.92111135
};
\addplot [black]
table {%
2.875 2881977.497676
3.125 2881977.497676
};
\addplot [black]
table {%
2.875 3419767.92111135
3.125 3419767.92111135
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
3 2718145.98174183
3 3620346.58181008
};
\addplot [black]
table {%
3.75 3948528.5119346
4.25 3948528.5119346
4.25 4203254.00724036
3.75 4203254.00724036
3.75 3948528.5119346
};
\addplot [black]
table {%
4 3948528.5119346
4 3602011.87205074
};
\addplot [black]
table {%
4 4203254.00724036
4 4506249.12829405
};
\addplot [black]
table {%
3.875 3602011.87205074
4.125 3602011.87205074
};
\addplot [black]
table {%
3.875 4506249.12829405
4.125 4506249.12829405
};
\addplot [black]
table {%
4.75 3453728.74895649
5.25 3453728.74895649
5.25 3634729.2971374
4.75 3634729.2971374
4.75 3453728.74895649
};
\addplot [black]
table {%
5 3453728.74895649
5 3274647.61289213
};
\addplot [black]
table {%
5 3634729.2971374
5 3847484.45547243
};
\addplot [black]
table {%
4.875 3274647.61289213
5.125 3274647.61289213
};
\addplot [black]
table {%
4.875 3847484.45547243
5.125 3847484.45547243
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
5 3163715.5304018
5 3982054.17886608
5 3926810.39320182
5 4033738.17071119
5 3929229.37436612
5 4066262.91299749
};
\addplot [black]
table {%
5.75 3579524.29171902
6.25 3579524.29171902
6.25 3831026.41521734
5.75 3831026.41521734
5.75 3579524.29171902
};
\addplot [black]
table {%
6 3579524.29171902
6 3366730.7307566
};
\addplot [black]
table {%
6 3831026.41521734
6 4166949.02624536
};
\addplot [black]
table {%
5.875 3366730.7307566
6.125 3366730.7307566
};
\addplot [black]
table {%
5.875 4166949.02624536
6.125 4166949.02624536
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
6 4429557.17636539
};
\addplot [black]
table {%
6.75 3067153.02061953
7.25 3067153.02061953
7.25 3238818.16642356
6.75 3238818.16642356
6.75 3067153.02061953
};
\addplot [black]
table {%
7 3067153.02061953
7 2815673.33500195
};
\addplot [black]
table {%
7 3238818.16642356
7 3432583.36542968
};
\addplot [black]
table {%
6.875 2815673.33500195
7.125 2815673.33500195
};
\addplot [black]
table {%
6.875 3432583.36542968
7.125 3432583.36542968
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
7 3875261.02835728
7 3546996.7639462
7 3570221.306203
};
\addplot [black]
table {%
7.75 7054760.79579238
8.25 7054760.79579238
8.25 7572418.45092674
7.75 7572418.45092674
7.75 7054760.79579238
};
\addplot [black]
table {%
8 7054760.79579238
8 6638871.71742337
};
\addplot [black]
table {%
8 7572418.45092674
8 8143568.6848106
};
\addplot [black]
table {%
7.875 6638871.71742337
8.125 6638871.71742337
};
\addplot [black]
table {%
7.875 8143568.6848106
8.125 8143568.6848106
};
\addplot [black, mark=o, mark size=3, mark options={solid,fill opacity=0}, only marks]
table {%
8 8499145.98762453
};
\addplot [black]
table {%
8.75 4986329.32812512
9.25 4986329.32812512
9.25 5444137.77764061
8.75 5444137.77764061
8.75 4986329.32812512
};
\addplot [black]
table {%
9 4986329.32812512
9 4644212.84753334
};
\addplot [black]
table {%
9 5444137.77764061
9 5830410.00926298
};
\addplot [black]
table {%
8.875 4644212.84753334
9.125 4644212.84753334
};
\addplot [black]
table {%
8.875 5830410.00926298
9.125 5830410.00926298
};
\addplot [semithick, black, dashed]
table {%
1.5 2429095.9814477
1.5 8788195.98791866
};
\addplot [semithick, black, dashed]
table {%
2.5 2429095.9814477
2.5 8788195.98791866
};
\addplot [semithick, black, dashed]
table {%
7.5 2429095.9814477
7.5 8788195.98791866
};
\addplot [darkorange25512714]
table {%
0.75 3600537.0128233
1.25 3600537.0128233
};
\addplot [darkorange25512714]
table {%
1.75 5022477.87832671
2.25 5022477.87832671
};
\addplot [darkorange25512714]
table {%
2.75 3125924.95907649
3.25 3125924.95907649
};
\addplot [darkorange25512714]
table {%
3.75 4083298.84588844
4.25 4083298.84588844
};
\addplot [darkorange25512714]
table {%
4.75 3547014.54925545
5.25 3547014.54925545
};
\addplot [darkorange25512714]
table {%
5.75 3699141.05117721
6.25 3699141.05117721
};
\addplot [darkorange25512714]
table {%
6.75 3161620.25463085
7.25 3161620.25463085
};
\addplot [darkorange25512714]
table {%
7.75 7431602.98067576
8.25 7431602.98067576
};
\addplot [darkorange25512714]
table {%
8.75 5183573.33022109
9.25 5183573.33022109
};
\end{axis}

\end{tikzpicture}

